PDRK: A General Kinetic Dispersion Relation Solver for Magnetized Plasma

A general, fast, and effective approach is developed for numerical calculation of kinetic plasma dispersion relations. The plasma dispersion function is approximated by $J$-pole expansion. Subsequently, the dispersion relation is transformed to a standard matrix eigenvalue problem of an equivalent linear system. The result is accurate for $J=8$ except the solutions that are the little interesting heavily damped modes. In contrast to conventional approaches, such as Newton's iterative method, this approach can give either all the solutions in the system or a few solutions around the initial guess. It is also free from convergent problems. The approach is demonstrated from electrostatic one-dimensional and three-dimensional dispersion relations, to electromagnetic kinetic magnetized plasma dispersion relation for bi-Maxwellian distribution with parallel velocity drift.

==> Readme.txt <==
Supplementary material for the MATLAB numerical routines used in PDRK paper.

Author: H. S. Xie & Y. Xiao, huashengxie@gmail.com, IFTS-ZJU
Title: PDRK: A General Kinetic Dispersion Relation Solver for Magnetized Plasma
Journal: XXX (or see arxiv)

Files:

./Cal_J_pole_bjcj.m    -- Calculate J-pole (Pade approximation) coefficient
                        bj and cj for Z_J(zeta)=sum(bj/(zeta-cj))
						
./pdrk_es1d.m          -- PDRK solver, ES1D
./pdrk_es1d.in         -- input file

./pdrk_es3d.m          -- PDRK solver, ES3D
./pdrk_es3d.in         -- input file

./pdrk_em3d.m          -- PDRK solver, EM3D
./pdrk_em3d.in         -- input file


2014-10-10 13:21
